Adversarial Training Methods for Semi-Supervised Text Classification

Adversarial training provides a means of regularizing supervised learning algorithms while virtual adversarial training is able to extend supervised learning algorithms to the semi-supervised setting. However, both methods require making small perturbations to numerous entries of the input vector, which is inappropriate for sparse high-dimensional inputs such as one-hot word representations. We extend adversarial and virtual adversarial training to the text domain by applying perturbations to the word embeddings in a recurrent neural network rather than to the original input itself. The proposed method achieves state of the art results on multiple benchmark semi-supervised and purely supervised tasks. We provide visualizations and analysis showing that the learned word embeddings have improved in quality and that while training, the model is less prone to overfitting. Code is available at https://github.com/tensorflow/models/tree/master/research/adversarial_text.

==> celec/best_model.txt <==
Method ModelName ValidAccuracy
no-reg /cns/ol-d/home/takeru/celec/04232016/celec_classify_lm_no-reg.e512h1024l1_clh30l1.kp-emb0.2-out1-hid1.no-reg_norm5type-L2-np1/valid_eval/accuracy.txt 0.938309627366
rp /cns/ol-d/home/takeru/celec/04232016/celec_classify_lm_no-reg.e512h1024l1_clh30l1.kp-emb0.3-out1-hid1.rp_norm50type-L2_wordwise-np1/valid_eval/accuracy.txt 0.937119484732
rp_unlab /cns/ol-d/home/takeru/celec/04232016/celec_classify_lm_no-reg.e512h1024l1_clh30l1.kp-emb0.7-out1-hid1.vat_norm50type-L2_wordwise-np0/valid_eval/accuracy.txt 0.939445228021
at /cns/ol-d/home/takeru/celec/04232016/celec_classify_lm_no-reg.e512h1024l1_clh30l1.kp-emb0.3-out1-hid1.at_norm3type-L2-np1/valid_eval/accuracy.txt 0.942870577172
vat /cns/ol-d/home/takeru/celec/04232016/celec_classify_lm_no-reg.e512h1024l1_clh30l1.kp-emb0.7-out1-hid1.vat_norm2type-L2-np1/valid_eval/accuracy.txt 0.942544138045
atvat /cns/ol-d/home/takeru/celec/04232016/celec_classify_lm_no-reg.e512h1024l1_clh30l1.kp-emb0.5-out1-hid1.atvat_norm5type-L2-np1/valid_eval/accuracy.txt 0.945363927027


==> celec/best_model_wo_norm_emb.txt <==
Method ModelName ValidAccuracy
no-reg /cns/ol-d/home/takeru/celec/05082016/celec_classify_lm_no-reg.e512h1024l1_clh30l1.kp-emb0.5-out1-hid1.no-reg_norm5type-L2-np1/valid_eval/accuracy.txt 0.93706540124


==> celec/stats.txt <==
Total sequences 246714
Max word len 5458
Average word len 109.1959637474971
Total sequences(Labeled) 49689
Max word len(Labeled) 5123
Average word len(Labeled) 110.1652478415746
Total valid sequence 0
Total test sequence 24897


==> dbpedia/best_model.txt <==
Method ModelName ValidAccuracy
no-reg /cns/ol-d/home/takeru/dbpedia/04232016/dbpedia_classify_lm_no-reg.e512h1024l1_clh128l1.kp-emb0.6-out1-hid1.no-reg_norm5type-L2-np1/valid_eval/accuracy.txt 0.991129379057
rp /cns/ol-d/home/takeru/dbpedia/04232016/dbpedia_classify_lm_no-reg.e512h1024l1_clh128l1.kp-emb0.5-out1-hid1.rp_norm20type-L2_wordwise-np1/valid_eval/accuracy.txt 0.991189295144
rp_unlab /cns/ol-d/home/takeru/dbpedia/04232016/dbpedia_classify_lm_no-reg.e512h1024l1_clh128l1.kp-emb0.7-out1-hid1.vat_norm50type-L2_wordwise-np0/valid_eval/accuracy.txt 0.991349307945
at /cns/ol-d/home/takeru/dbpedia/04232016/dbpedia_classify_lm_no-reg.e512h1024l1_clh128l1.kp-emb0.7-out1-hid1.at_norm3type-L2-np1/valid_eval/accuracy.txt 0.99182959148
vat /cns/ol-d/home/takeru/dbpedia/04232016/dbpedia_classify_lm_no-reg.e512h1024l1_clh128l1.kp-emb0.7-out1-hid1.vat_norm4type-L2-np1/valid_eval/accuracy.txt 0.991709419659
atvat /cns/ol-d/home/takeru/dbpedia/04232016/dbpedia_classify_lm_no-reg.e512h1024l1_clh128l1.kp-emb0.7-out1-hid1.atvat_norm4type-L2-np1/valid_eval/accuracy.txt 0.991849510971


==> dbpedia/best_model_wo_norm_emb.txt <==
Method ModelName ValidAccuracy
no-reg /cns/ol-d/home/takeru/dbpedia/04302016/dbpedia_classify_lm_no-reg.e512h1024l1_clh128l1.kp-emb0.4-out1-hid1.no-reg_norm5type-L2-np1/valid_eval/accuracy.txt 0.990799263941


==> dbpedia/stats.txt <==
Total sequences 630000
Max word len 953
Average word len 49.760915873015875
Total valid sequence 0
Total test sequence 70000


==> imdb/best_model.txt <==
Method ModelName ValidAccuracy
no-reg /cns/ol-d/home/takeru/IMDB/04232016/IMDB_classify_lm_no-reg.e256h1024l1_clh30l1.kp-emb0.6-out1-hid1.no-reg_norm5type-L2-np1/valid_eval/accuracy.txt 0.927181418707
rp /cns/ol-d/home/takeru/IMDB/04232016/IMDB_classify_lm_no-reg.e256h1024l1_clh30l1.kp-emb0.5-out1-hid1.rp_norm10type-L2_wordwise-np1/valid_eval/accuracy.txt 0.928004760016
rp_unlab /cns/ol-d/home/takeru/IMDB/04232016/IMDB_classify_lm_no-reg.e256h1024l1_clh30l1.kp-emb0.5-out1-hid1.vat_norm20type-L2_wordwise-np0/valid_eval/accuracy.txt 0.932590584501
at /cns/ol-d/home/takeru/IMDB/04232016/IMDB_classify_lm_no-reg.e256h1024l1_clh30l1.kp-emb0.3-out1-hid1.at_norm6type-L2-np1/valid_eval/accuracy.txt 0.934888947647
vat /cns/ol-d/home/takeru/IMDB/04232016/IMDB_classify_lm_no-reg.e256h1024l1_clh30l1.kp-emb0.5-out1-hid1.vat_norm5type-L2-np1/valid_eval/accuracy.txt 0.938611570248
atvat /cns/ol-d/home/takeru/IMDB/04232016/IMDB_classify_lm_no-reg.e256h1024l1_clh30l1.kp-emb0.7-out1-hid1.atvat_norm5type-L2-np1/valid_eval/accuracy.txt 0.939819557818


==> imdb/best_model_wo_norm_emb.txt <==
Method ModelName ValidAccuracy
no-reg /cns/ol-d/home/takeru/IMDB/05082016/IMDB_classify_lm_no-reg.e256h1024l1_clh30l1.kp-emb0.4-out1-hid1.no-reg_norm5type-L2-np1/valid_eval/accuracy.txt 0.921630197912


==> imdb/stats.txt <==
Total sequences 100000
Max word len 2506
Average word len 241.02385
Total sequences(Labeled) 50000
Max word len(Labeled) 2506
Average word len(Labeled) 239.01332
Total valid sequence 0
Total test sequence 25000


==> rcv1/best_model.txt <==
Method ModelName ValidAccuracy
no-reg /cns/ol-d/home/takeru/rcv1/05062016/rcv1_classify_lm_no-reg.e512h1024l1_clh128l1.kp-emb0.4-out1-hid1.no-reg_norm5type-L2-np1/valid_eval/accuracy.txt 0.933882600549
rp /cns/ol-d/home/takeru/rcv1/05062016/rcv1_classify_lm_no-reg.e512h1024l1_clh128l1.kp-emb0.7-out1-hid1.rp_norm10type-L2_wordwise-np1/valid_eval/accuracy.txt 0.935083936547
rp_unlab /cns/ol-d/home/takeru/rcv1/05062016/rcv1_classify_lm_no-reg.e512h1024l1_clh128l1.kp-emb0.3-out1-hid1.vat_norm50type-L2_wordwise-np0/valid_eval/accuracy.txt 0.934944953422
at /cns/ol-d/home/takeru/rcv1/05062016/rcv1_classify_lm_no-reg.e512h1024l1_clh128l1.kp-emb0.7-out1-hid1.at_norm5type-L2-np1/valid_eval/accuracy.txt 0.939522233341
vat /cns/ol-d/home/takeru/rcv1/05062016/rcv1_classify_lm_no-reg.e512h1024l1_clh128l1.kp-emb0.4-out1-hid1.vat_norm9type-L2-np1/valid_eval/accuracy.txt 0.936712434236
atvat /cns/ol-d/home/takeru/rcv1/05062016/rcv1_classify_lm_no-reg.e512h1024l1_clh128l1.kp-emb0.4-out1-hid1.atvat_norm6type-L2-np1/valid_eval/accuracy.txt 0.941196090002


==> rcv1/best_model_wo_norm_emb.txt <==
Method ModelName ValidAccuracy
no-reg /cns/ol-d/home/takeru/rcv1/05082016/rcv1_classify_lm_no-reg.e512h1024l1_clh128l1.kp-emb0.9-out1-hid1.no-reg_norm5type-L2-np1/valid_eval/accuracy.txt 0.928364336113


==> rcv1/stats.txt <==
Total sequences 734042
Max word len 9852
Average word len 156.51835317325165
Total sequences(Labeled) 65402
Max word len(Labeled) 9852
Average word len(Labeled) 152.87722088009542
Total valid sequence 0
Total test sequence 49838


==> rt/best_model_d0.txt <==
Method ModelName ValidAccuracy
no-reg /cns/ol-d/home/takeru/rt/04252016/rt_semi_classify_d0_lm_no-reg.e512h1024l1_clh30l1.kp-emb0.7-out1-hid1.no-reg_norm5type-L2-np1.unchainy_true/valid_eval/accuracy.txt 0.811594202899
rp /cns/ol-d/home/takeru/rt/04252016/rt_semi_classify_d0_lm_no-reg.e512h1024l1_clh30l1.kp-emb0.5-out1-hid1.rp_norm50type-L2_wordwise-np1.unchainy_true/valid_eval/accuracy.txt 0.821256038647
rp_unlab /cns/ol-d/home/takeru/rt/04252016/rt_semi_classify_d0_lm_no-reg.e512h1024l1_clh30l1.kp-emb0.5-out1-hid1.vat_norm2type-L2_wordwise-np0.unchainy_true/valid_eval/accuracy.txt 0.824154589372
rp_unlab_chainy /cns/ol-d/home/takeru/rt/04252016/rt_semi_classify_d0_lm_no-reg.e512h1024l1_clh30l1.kp-emb0.3-out1-hid1.vat_norm2type-L2_wordwise-np0.unchainy_false/valid_eval/accuracy.txt 0.821256038647
at /cns/ol-d/home/takeru/rt/04252016/rt_semi_classify_d0_lm_no-reg.e512h1024l1_clh30l1.kp-emb0.5-out1-hid1.at_norm5type-L2-np1.unchainy_true/valid_eval/accuracy.txt 0.823188405797
vat /cns/ol-d/home/takeru/rt/04252016/rt_semi_classify_d0_lm_no-reg.e512h1024l1_clh30l1.kp-emb0.3-out1-hid1.vat_norm10type-L2-np1.unchainy_true/valid_eval/accuracy.txt 0.795169082126
vat_chainy /cns/ol-d/home/takeru/rt/04252016/rt_semi_classify_d0_lm_no-reg.e512h1024l1_clh30l1.kp-emb0.3-out1-hid1.vat_norm4type-L2-np1.unchainy_false/valid_eval/accuracy.txt 0.812560386473
atvat /cns/ol-d/home/takeru/rt/04252016/rt_semi_classify_d0_lm_no-reg.e512h1024l1_clh30l1.kp-emb0.3-out1-hid1.atvat_norm8type-L2-np1.unchainy_true/valid_eval/accuracy.txt 0.824154589372
atvat_chainy /cns/ol-d/home/takeru/rt/04252016/rt_semi_classify_d0_lm_no-reg.e512h1024l1_clh30l1.kp-emb0.5-out1-hid1.atvat_norm6type-L2-np1.unchainy_false/valid_eval/accuracy.txt 0.828985507246


==> rt/stats.txt <==
Total sequences 7922346
Max word len 6424
Average word len 174.73024821183017
Total sequences(Labeled) 10662
Max word len(Labeled) 54
Average word len(Labeled) 20.219752391671356

